Weak universality induced by $Q=\pm 2e$ charges at the deconfinement transition of a (2+1)-d $U(1)$ lattice gauge theory

Matter-free lattice gauge theories (LGTs) provide an ideal setting to understand confinement to deconfinement transitions at finite temperatures, which is typically due to the spontaneous breakdown (at large temperatures) of the centre symmetry associated with the gauge group. Close to the transition, the relevant degrees of freedom (Polyakov loop) transform under these centre symmetries, and the effective theory only depends on the Polyakov loop and its fluctuations. As shown first by Svetitsky and Yaffe, and subsequently verified numerically, for the $U(1)$ LGT in $(2+1)$-d the transition is in the 2-d XY universality class, while for the $Z_2$ LGT, it is in the 2-d Ising universality class. We extend this classic scenario by adding higher charged matter fields, and show that the notion of universality is generalized such that the critical exponents $\gamma, \nu$ can change continuously as a coupling is varied, while their ratio is fixed to the 2-d Ising value. While such weak universality is well-known for spin models, we demonstrate this for LGTs for the first time. Using an efficient cluster algorithm, we show that the finite temperature phase transition of the $U(1)$ quantum link LGT in the spin $S=\frac{1}{2}$ representation is in the 2-d XY universality class, as expected. On the addition of $Q = \pm 2e$ charges distributed thermally, we demonstrate the occurrence of weak universality.

==> LetterFigs/readfig.txt <==
### Guide to the Figures ##########
################################

1) connected_sus.pdf : connected susceptibility vs \beta for Lt=24
			inset: \chi_max(L) vs 1/L
2) chitot.pdf : \chi_tot*L^(-\gamma/\nu) vs \beta for Lt=24
		inset: Q1-crossing, Q2-crossing and \chi_tot-crossing
3) Q1Lt24Z2.pdf : Q1 vs \beta for Lt=24 (Z2)
4) Q1Lt24U1.pdf : Q1 vs \beta for Lt=24 (U1)
5) phaDiagU1_shade.pdf : shaded schematic phase diagram
6) GaussLaw4.pdf : Gauss law figs (modified)
7) deltq1vsLLt24.pdf : plot using hasenbusch analysis for Q1 (Lt=24)
8) deltq2vsLLt24.pdf : plot using hasenbusch analysis for Q2 (Lt=24)
9) deltq2vsLLt24.pdf : plot using hasenbusch analysis for Q3 (Lt=24)
10) deltq2vsLLt24_varlambda.pdf : log(\delta Q2/\delta \beta) vs log(L) for \lambda=-1,-0.9,-0.8
11) cvu1z2.pdf : copmparison of C_vs obtained from QMC and ED (U1 and Z2)
12) qsqravgLt24.pdf : <Q^2> vs \beta for Lt=24, \lambda=-1

